Probing IGM Physics during Cosmic Dawn using the Redshifted 21-cm Bispectrum

With the advent of the first luminous sources at Cosmic Dawn (CD), the redshifted 21-cm signal, from the neutral hydrogen in the Inter-Galactic Medium (IGM), is predicted to undergo a transition from absorption to emission against the CMB. Using simulations, we show that the redshift evolution of the sign and the magnitude of the 21-cm bispectrum can disentangle the contributions from Ly$\alpha$ coupling and X-ray heating of the IGM, the two most dominant processes which drive this transition. This opens a new avenue to probe the first luminous sources and the IGM physics at CD.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
